Maxima of log-correlated fields: some recent developments

We review recent progress relating to the extreme value statistics of the characteristic polynomials of random matrices associated with the classical compact groups, and of the Riemann zeta-function and other $L$-functions, in the context of the general theory of logarithmically-correlated Gaussian fields. In particular, we focus on developments related to the conjectures of Fyodorov \& Keating concerning the extreme value statistics, moments of moments, connections to Gaussian Multiplicative Chaos, and explicit formulae derived from the theory of symmetric functions.

==> primes_unitcircle.txt <==
0.98013 -0.198355 1
-0.995537 -0.0943734 1 
-0.750111 0.661312 1
0.98243 0.186629 1
0.516117 -0.856518 1
0.439583 0.898202 1
0.837559 -0.546346 1
0.648022 0.761621 1
0.819738 0.572739 1
-0.836918 0.547329 1
-0.569317 0.822118 1
-0.981746 -0.190198 1
0.796523 -0.604608 1
0.64398 0.765042 1
-0.168847 -0.985642 1
0.373036 -0.927817 1
0.794082 0.607811 1
-0.895496 -0.445069 1
0.875584 0.483067 1
0.549849 0.835264 1
-0.216811 -0.976214 1
-0.965509 0.260371 1
-0.470884 -0.882195 1
-0.927131 -0.374736 1
0.361025 0.932556 1
-0.954723 -0.297496 1
0.087869 0.996132 1
-0.686289 -0.727329 1
-0.508389 0.861127 1
0.0708531 -0.997487 1
0.817673 -0.575684 1
-0.840348 0.542047 1
-0.332395 -0.94314 1
-0.976473 0.21564 1
-0.636073 0.771629 1
0.600363 0.799727 1
-0.985272 -0.170992 1 
0.906021 -0.423233 1
-0.960994 -0.276568 1
0.994178 -0.107755 1
-0.930217 0.36701 1
-0.0837827 0.996484 1
-0.835711 0.549169 1
0.0522256 0.998635 1
0.861385 -0.507953 1
0.027876 -0.999611 1
0.440122 -0.897938 1
0.93475 -0.355305 1
-0.539859 -0.841756 1
-0.992405 -0.123016 1

==> random.txt <==
-0.922728295177122 -0.385451025786054 1
0.119828305013295 0.992794629980260 1
0.614085857938482 0.789239228041763 1
-0.442218271889927 -0.896907464572955 1
-0.608282000926882 0.793720988350685 1
-0.997835997431460 -0.0657519751031393 1
-0.340471536696248 -0.940254823279145 1
-0.826044575731102 -0.563604789640067 1
-0.999263002273359 -0.0383855739521011 1
0.165111846180264 -0.986274849243833 1
-0.395978463450283 -0.918259797924069 1
-0.422898388325565 0.906177109152311 1
0.493508355735559 -0.869741055038329 1
-0.531461231569744 -0.847082616595555 1
-0.854054537364430 -0.520183474561840 1
0.992823794123954 0.119586428248849 1
0.519549103546249 -0.854440594192650 1
0.754260189951994 0.656575636049330 1
0.538055422736306 -0.842909462554583 1
-0.522481024042324 0.852650913044538 1
-0.903311534452756 0.428985164923693 1
0.271613823216953 -0.962406323253058 1
0.629804586535567 0.776753617808610 1
-0.778060482455388 -0.628189370843927 1
0.906502242610546 -0.422200999693334 1
-0.654480173596314 -0.756079164088880 1
0.955291590570271 0.295665312449264 1
-0.318883132985722 -0.947794042763094 1
-0.0446556292479265 0.999002439825085 1
-0.362852128136540 -0.931846732626554 1
-0.652689906107223 0.757625162244328 1
-0.965571125008128 -0.260139198412194 1
0.174145059503148 0.984720010079335 1
0.828797781580997 -0.559548243895393 1
-0.700595741997609 0.713558411270457 1
0.879864819237508 0.475224052282865 1
0.981175626573973 0.193117554399312 1
-0.698611500283507 -0.715501203123816 1
0.922664591639050 -0.385603489786523 1
-0.425411400026225 0.905000077750122 1
-0.0303134332625083 -0.999540442285273 1
-0.242162797635086 0.970235630886409 1
0.709970856613759 0.704231057792203 1
-0.996088772903197 -0.0883581150557408 1
-0.760454396807709 0.649391338389898 1
0.990982065393938 -0.133994574769149 1
-0.259735793168675 0.965679717995071 1
-0.836350046983683 -0.548195766957747 1
-0.901165408090560 -0.433475382531666 1
-0.746543466246932 -0.665336646370854 1

==> steinhaus_unitcircle.txt <==
0.989997 -0.14109 1
-0.921763 0.387754 1
0.899841 0.436219 1
-0.853204 -0.521577 1
0.99339 -0.114785 1
0.981111 -0.193444 1
0.883863 0.467745 1
-0.995258 -0.0972719 1
0.949678 0.313229 1
-0.0397305 -0.99921 1
-0.673529 0.73916 1
-0.54778 0.836623 1
0.605528 0.795824 1
0.736213 -0.67675 1
0.292168 -0.956367 1
-0.391829 -0.920038 1
0.0133069 -0.999911 1
0.334165 -0.942514 1
0.29211 0.956385 1
0.448047 0.89401 1
-0.753882 -0.657009 1
0.0574423 0.998349 1
0.944004 -0.329934 1
-0.440062 -0.897967 1
-0.843838 -0.536598 1
-0.776629 -0.629958 1
-0.84387 0.536547 1
-0.532782 -0.846253 1
-0.275163 -0.961397 1
0.887955 0.45993 1
-0.994367 0.105988 1
0.925136 0.379636 1
-0.87966 -0.475603 1
0.946878 -0.321594 1
0.471599 0.881813 1
-0.0839294 -0.996472 1
0.934922 -0.354854 1
0.367319 -0.930095 1
0.994371 -0.105958 1
-0.686508 0.727122 1
0.955092 -0.296311 1
-0.455942 -0.890009 1
-0.197814 0.98024 1
-0.517821 0.855489 1
-0.955083 0.29634 1
-0.619592 0.784924 1
0.383671 0.92347 1
0.771099 -0.636715 1
-0.300621 0.953744 1
-0.992328 -0.123633 1

==> unitary2_eig.txt <==
-0.93619168 0.35148989 1
-0.96707726 0.25448294 1
-0.99104045 0.13356209 1
-0.99979383 -0.02030513 1
-0.99719883 -0.07479632 1
-0.79664149 +0.6044521 1
-0.95663883 -0.29127677 1
-0.94255579 -0.33404878 1
-0.85977357 +0.51067545 1
-0.69478331 +0.71921913 1
-0.74456387 +0.66755123 1
-0.84803942 -0.52993315 1
-0.71732675 -0.69673692 1
-0.59567804 +0.8032233 1
-0.67496651 -0.73784837 1
-0.56301522 -0.82644653 1
-0.49760768 -0.86740221 1
-0.42123345 -0.90695225 1
-0.32084115 -0.94713302 1
-0.33613944 +0.94181223 1
-0.22748088 +0.97378255 1
-0.20855736 -0.97801014 1
-0.18458427 +0.98281669 1
-0.06105059 +0.99813467 1
-0.05841277 -0.99829252 1
-0.00724113 -0.99997378 1
0.04712584 +0.99888896 1
0.74453994 -0.66757792 1
0.13077886 +0.99141156 1
0.13619085 -0.99068262 1
0.28592807 -0.95825108 1
0.27755847 +0.96070875 1
0.47503631 +0.87996619 1
0.53567117 -0.84442667 1
0.56951305 +0.82198229 1
0.61982641 -0.78473895 1
0.66261721 -0.74895823 1
0.63658592 +0.77120579 1
0.80439156 +0.5940995 1
0.82269661 +0.56848068 1
0.80256980 -0.59655823 1
0.90947111 +0.41576711 1
0.84369129 -0.53682866 1
0.97796467 +0.20877046 1
0.90322254 -0.42917251 1
0.99592701 +0.09016316 1
0.99999877 +0.00156855 1
0.97644996 -0.21574403 1
0.99277884 -0.11995903 1
0.98771371 -0.15627423 1

==> zeros_scaled.txt <==
1 0 1
0.984162593207646 0.177268130612363 1
0.943382350349026 0.331707312325110 1
0.910496989592800 0.413515697334997 1
0.855202831859999 0.518293465498686 1
0.812542675110374 0.582901707944382 1
0.672409682692039 0.740179180078711 1
0.580767246766442 0.814069656161760 1
0.465820340434184 0.884879319702852 1
0.351137410393989 0.936323939148094 1
0.244973607165264 0.969529747760449 1
0.0958968010440614 0.995391281632261 1
0.0583745957099647 0.998294749347956 1
-0.193273419747010 0.981144935888320 1
-0.316074801983579 0.948734272360307 1
-0.379328819614883 0.925261934054125 1
-0.490484844831629 0.871449721435777 1
-0.608423322179972 0.793612664356792 1
-0.696698255773436 0.717364301036965 1
-0.816459352840101 0.577402914055621 1
-0.859615465854192 0.510941533704474 1
-0.940575693328066 0.339584106106908 1
-0.965718658719198 0.259590970955449 1
-0.981931480012375 0.189236805512849 1
-0.999223493359179 0.0394006385618112 1
-0.987776712834935 -0.155875481012921 1
-0.961320963669392 -0.275430580745408 1
-0.932784695132804 -0.360434061273352 1
-0.886734297808271 -0.462279444806356 1
-0.806397805372569 -0.591373468706793 1
-0.739753122012859 -0.672878383121518 1
-0.652355711618248 -0.757912940593476 1
-0.471967998695773 -0.881615680558772 1
-0.427212790074969 -0.904151111262028 1
-0.289979761882309 -0.957032777755642 1
-0.208289810944621 -0.978067152426997 1
-0.0995841274873838 -0.995029146081951 1
0.122741422272761 -0.992438684886104 1
0.206752534101989 -0.978393269417981 1
0.319313212820660 -0.947649234747830 1
0.444733533837811 -0.895662929834730 1
0.564383180203642 -0.825512947144515 1
0.604576926924637 -0.796546759098524 1
0.730990538657721 -0.682387596892628 1
0.836881139435351 -0.547384653107290 1
0.904743620801754 -0.425956547805680 1
0.935010132552856 -0.354620997719383 1
0.958931716263224 -0.283637027809254 1
0.994308906188511 -0.106535435767666 1
1 -2.44929359829471e-16 1
